Towards a Zero-Trust Micro-segmentation Network Security Strategy: An Evaluation Framework

Micro-segmentation is an emerging security technique that separates physical networks into isolated logical micro-segments (workloads). By tying fine-grained security policies to individual workloads, it limits the attacker's ability to move laterally through the network, even after infiltrating the perimeter defences. While micro-segmentation is proved to be effective for shrinking enterprise networks attack surface, its impact assessment is almost absent in the literature. This research is dedicated to developing an analytical framework to characterise and quantify the effectiveness of micro-segmentation on enhancing networks security. We rely on a twofold graph-feature based framework of the network connectivity and attack graphs to evaluate the network exposure and robustness, respectively. While the former assesses the network assets connectedness, reachability and centrality, the latter depicts the ability of the network to resist goal-oriented attackers. Tracking the variations of formulated metrics values post the deployment of micro-segmentation reveals exposure reduction and robustness improvement in the range of 60% - 90%.

==> graphs/betweeness.csv <==
Seg,flat,ID
0.0002266631407955876,0.01913327953493792,0
0.0002908843640210041,0.06522211440762413,1
0.0,0.017609445430022335,2
0.0,0.032802319211799054,3
0.00036266102527294017,0.020988725206726323,4
0.0006799894223867628,0.08693858815150238,5
0.0,0.018128371248133664,6
0.0,0.032802319211799054,7
0.0,0.032802319211799054,8
0.0002266631407955876,0.01913327953493792,9
0.0002908843640210041,0.06522211440762413,10
0.0,0.017609445430022335,11
0.0002266631407955876,0.015415853973294652,12
0.0005099920667900721,0.08278200868397581,13
0.0,0.01657159379379968,14
0.0005439915379094102,0.032075659710991536,15
0.000475992595670734,0.07516474397300063,16
0.0,0.021241926156801632,17
0.00036266102527294017,0.020988725206726323,18
0.0006799894223867628,0.08693858815150238,19
0.0,0.018128371248133664,20
0.0,0.032802319211799054,21
0.0004079936534320577,0.015415853973294652,22
0.0010539836046994824,0.0877741512867509,23
0.0,0.01657159379379968,24
0.0,0.032802319211799054,25
0.0005439915379094102,0.032075659710991536,26
0.000475992595670734,0.07516474397300063,27
0.0,0.021241926156801632,28
0.0,0.05361298697621436,29
0.0,0.032802319211799054,30
0.0002266631407955876,0.01913327953493792,31
0.0002908843640210041,0.06522211440762413,32
0.0,0.017609445430022335,33
0.0,0.032802319211799054,34
0.0021646329945978616,0.028388727166991746,35
0.009550073665520757,0.1187055060588537,36
0.0,0.020204074520578975,37


==> graphs/closeness.csv <==
Seg,flat,ID
0.46570972886762363,1.0,0
0.473257698541329,1.0,1
0.46570972886762363,1.0,2
0.46794871794871795,1.0,3
0.46869983948635635,1.0,4
0.46945337620578775,1.0,5
0.48026315789473684,1.0,6
0.4664536741214057,1.0,7
0.4664536741214057,1.0,8
0.4672,1.0,9
0.4672,1.0,10
0.46570972886762363,1.0,11
0.46869983948635635,1.0,12
0.46869983948635635,1.0,13
0.4740259740259741,1.0,14
0.4664536741214057,1.0,15
0.473257698541329,1.0,16
0.46794871794871795,1.0,17
0.46794871794871795,1.0,18
0.4492307692307692,1.0,19
0.46570972886762363,1.0,20
0.47172859450726984,1.0,21
0.46570972886762363,1.0,22
0.4672,1.0,23
0.4664536741214057,1.0,24
0.47790507364975454,1.0,25
0.3277216610549944,1.0,26
0.46945337620578775,1.0,27
0.4672,1.0,28
0.46570972886762363,1.0,29
0.46794871794871795,1.0,30
0.46794871794871795,1.0,31
0.4672,1.0,32
0.46570972886762363,1.0,33
0.46869983948635635,1.0,34
0.46570972886762363,1.0,35
0.5947046843177188,1.0,36
0.0,1.0,37
0.4672,1.0,38
0.4664536741214057,1.0,39
0.46570972886762363,1.0,40
0.4664536741214057,1.0,41
0.46945337620578775,1.0,42
0.46570972886762363,1.0,43
0.4982935153583618,1.0,44
0.4664536741214057,1.0,45
0.4664536741214057,1.0,46
0.46869983948635635,1.0,47
0.46869983948635635,1.0,48
0.46570972886762363,1.0,49
0.4664536741214057,1.0,50
0.46945337620578775,1.0,51
0.46869983948635635,1.0,52
0.4866666666666667,1.0,53
0.5551330798479087,1.0,54
0.0,1.0,55
0.0,1.0,56
0.47947454844006565,1.0,57
0.4664536741214057,1.0,58
0.47172859450726984,1.0,59
0.47947454844006565,1.0,60
0.330316742081448,1.0,61
0.4672,1.0,62
0.4740259740259741,1.0,63
0.47479674796747967,1.0,64
0.4786885245901639,1.0,65
0.46945337620578775,1.0,66
0.46422893481717015,1.0,67
0.3299435028248588,1.0,68
0.7828418230563002,1.0,69
0.4672,1.0,70
0.46570972886762363,1.0,71
0.47020933977455714,1.0,72
0.46570972886762363,1.0,73
0.46945337620578775,1.0,74
0.48026315789473684,1.0,75
0.0,1.0,76
0.46945337620578775,1.0,77
0.4786885245901639,1.0,78
0.46570972886762363,1.0,79
0.4672,1.0,80
0.47557003257328995,1.0,81
0.48026315789473684,1.0,82
0.328458942632171,1.0,83
0.47172859450726984,1.0,84
0.47172859450726984,1.0,85
0.4664536741214057,1.0,86
0.4724919093851133,1.0,87
0.46945337620578775,1.0,88
0.4664536741214057,1.0,89
0.4664536741214057,1.0,90
0.48026315789473684,1.0,91
0.46570972886762363,1.0,92
0.46570972886762363,1.0,93
0.4664536741214057,1.0,94
0.4672,1.0,95
0.4664536741214057,1.0,96
0.3310657596371882,1.0,97
0.46869983948635635,1.0,98
0.4982935153583618,1.0,99
0.47479674796747967,1.0,100
0.4634920634920635,1.0,101
0.473257698541329,1.0,102
0.4664536741214057,1.0,103
0.46496815286624205,1.0,104
0.4664536741214057,1.0,105
0.46570972886762363,1.0,106
0.46570972886762363,1.0,107
0.3277216610549944,1.0,108
0.0,1.0,109
0.32408435072142067,1.0,110
0.49914529914529915,1.0,111
0.46794871794871795,1.0,112
0.32808988764044944,1.0,113
0.4664536741214057,1.0,114
0.46945337620578775,1.0,115
0.4634920634920635,1.0,116
0.46869983948635635,1.0,117
0.46570972886762363,1.0,118
0.4620253164556962,1.0,119
0.46869983948635635,1.0,120
0.4672,1.0,121
0.47096774193548385,1.0,122
0.46570972886762363,1.0,123
0.4664536741214057,1.0,124
0.46794871794871795,1.0,125
0.49575551782682514,1.0,126
0.4672,1.0,127
0.4672,1.0,128
0.46794871794871795,1.0,129
0.47096774193548385,1.0,130
0.4724919093851133,1.0,131
0.46422893481717015,1.0,132
0.4740259740259741,1.0,133
0.46945337620578775,1.0,134
0.4672,1.0,135
0.5910931174089069,1.0,136
0.46869983948635635,1.0,137
0.5051903114186851,1.0,138
0.5437616387337058,1.0,139
0.46570972886762363,1.0,140
0.46570972886762363,1.0,141
0.4672,1.0,142
0.45131375579598143,1.0,143
0.3291995490417136,1.0,144
0.46496815286624205,1.0,145
0.8133704735376045,1.0,146
0.46869983948635635,1.0,147
0.46496815286624205,1.0,148
0.4786885245901639,1.0,149
0.5104895104895105,1.0,150
0.46570972886762363,1.0,151
0.46422893481717015,1.0,152
0.4672,1.0,153
0.47172859450726984,1.0,154
0.46869983948635635,1.0,155
0.5051903114186851,1.0,156
0.46056782334384855,1.0,157
0.46794871794871795,1.0,158
0.47172859450726984,1.0,159
0.47096774193548385,1.0,160
0.47172859450726984,1.0,161
0.46422893481717015,1.0,162
0.473257698541329,1.0,163
0.49914529914529915,1.0,164
0.46570972886762363,1.0,165
0.47020933977455714,1.0,166
0.46869983948635635,1.0,167
0.46945337620578775,1.0,168
0.46570972886762363,1.0,169
0.48911222780569513,1.0,170
0.47020933977455714,1.0,171
0.4672,1.0,172
0.46945337620578775,1.0,173
0.3288288288288288,1.0,174
0.4664536741214057,1.0,175
0.4664536741214057,1.0,176
0.46570972886762363,1.0,177
0.4672,1.0,178
0.8414985590778098,1.0,179
0.46869983948635635,1.0,180
0.3277216610549944,1.0,181
0.47096774193548385,1.0,182
0.4740259740259741,1.0,183
0.4672,1.0,184
0.46496815286624205,1.0,185
0.4724919093851133,1.0,186
0.46869983948635635,1.0,187
0.46496815286624205,1.0,188
0.46570972886762363,1.0,189
0.47790507364975454,1.0,190
0.46496815286624205,1.0,191
0.4664536741214057,1.0,192
0.46570972886762363,1.0,193
0.4664536741214057,1.0,194
0.46570972886762363,1.0,195
0.4740259740259741,1.0,196
0.0,1.0,197
0.4664536741214057,1.0,198
0.46794871794871795,1.0,199
0.46056782334384855,1.0,200
0.46570972886762363,1.0,201
0.46945337620578775,1.0,202
0.46570972886762363,1.0,203
0.46570972886762363,1.0,204
0.46570972886762363,1.0,205
0.8271954674220964,1.0,206
0.4724919093851133,1.0,207
0.4664536741214057,1.0,208
0.4664536741214057,1.0,209
0.4786885245901639,1.0,210
0.3291995490417136,1.0,211
0.4672,1.0,212
0.49914529914529915,1.0,213
0.46945337620578775,1.0,214
0.4672,1.0,215
0.47172859450726984,1.0,216
0.473257698541329,1.0,217
0.46570972886762363,1.0,218
0.48911222780569513,1.0,219
0.4672,1.0,220
0.47096774193548385,1.0,221
0.4672,1.0,222
0.4672,1.0,223
0.5043177892918825,1.0,224
0.46794871794871795,1.0,225
0.46945337620578775,1.0,226
0.46570972886762363,1.0,227
0.46496815286624205,1.0,228
0.8613569321533923,1.0,229
0.47096774193548385,1.0,230
0.46570972886762363,1.0,231
0.48911222780569513,1.0,232
0.0,1.0,233
0.47172859450726984,1.0,234
0.46496815286624205,1.0,235
0.46570972886762363,1.0,236
0.4664536741214057,1.0,237
0.46570972886762363,1.0,238
0.4672,1.0,239
0.5223613595706619,1.0,240
0.4740259740259741,1.0,241
0.47020933977455714,1.0,242
0.4664536741214057,1.0,243
0.4672,1.0,244
0.46794871794871795,1.0,245
0.46945337620578775,1.0,246
0.4672,1.0,247
0.4882943143812709,1.0,248
0.4672,1.0,249
0.46794871794871795,1.0,250
0.46496815286624205,1.0,251
0.47096774193548385,1.0,252
0.45839874411302983,1.0,253
0.46945337620578775,1.0,254
0.0,1.0,255
0.46869983948635635,1.0,256
0.37726098191214474,1.0,257
0.46570972886762363,1.0,258
0.45271317829457364,1.0,259
0.5051903114186851,1.0,260
0.46869983948635635,1.0,261
0.46794871794871795,1.0,262
0.4740259740259741,1.0,263
0.46869983948635635,1.0,264
0.46275752773375595,1.0,265
0.46869983948635635,1.0,266
0.47096774193548385,1.0,267
0.46570972886762363,1.0,268
0.0,1.0,269
0.0,1.0,270
0.4664536741214057,1.0,271
0.46869983948635635,1.0,272
0.46496815286624205,1.0,273
0.46794871794871795,1.0,274
0.4724919093851133,1.0,275
0.46794871794871795,1.0,276
0.47096774193548385,1.0,277
0.46794871794871795,1.0,278
0.46869983948635635,1.0,279
0.45839874411302983,1.0,280
0.46794871794871795,1.0,281
0.46496815286624205,1.0,282
0.46794871794871795,1.0,283
0.46869983948635635,1.0,284
0.46869983948635635,1.0,285
0.4672,1.0,286
0.4664536741214057,1.0,287
0.47020933977455714,1.0,288
0.46869983948635635,1.0,289
0.3184782608695652,1.0,290
0.47096774193548385,1.0,291
0.46794871794871795,1.0,292
0.46794871794871795,1.0,293
0.4672,1.0,294
0.46794871794871795,1.0,295
0.4492307692307692,1.0,296
0.5131810193321616,1.0,297
0.46794871794871795,1.0,298
0.46794871794871795,1.0,299


==> graphs/closeness_rsl.csv <==
Seg,flat,ID
0.49642004773269693,0.9999999999999999,0
0.39245283018867927,0.9999999999999999,1
0.5036319612590799,0.9999999999999999,2
0.391713747645951,0.9999999999999999,3
0.3969465648854962,0.9999999999999999,4
0.39245283018867927,0.9999999999999999,5
0.508557457212714,0.9999999999999999,6
0.4894117647058823,0.9999999999999999,7
0.42622950819672134,0.9999999999999999,8
0.46428571428571425,0.9999999999999999,9
0.5174129353233831,0.9999999999999999,10
0.6227544910179641,0.9999999999999999,11
0.5213032581453634,0.9999999999999999,12
0.491725768321513,0.9999999999999999,13
0.49880095923261386,0.9999999999999999,14
0.5012048192771085,0.9999999999999999,15
0.5098039215686274,0.9999999999999999,16
0.5148514851485149,0.9999999999999999,17
0.5110565110565111,0.9999999999999999,18
0.45714285714285713,0.9999999999999999,19
0.5110565110565111,0.9999999999999999,20
0.5098039215686274,0.9999999999999999,21
0.5,0.9999999999999999,22
0.5036319612590799,0.9999999999999999,23
0.45714285714285713,0.9999999999999999,24
0.5148514851485149,0.9999999999999999,25
0.5925925925925927,0.9999999999999999,26
0.5098039215686274,0.9999999999999999,27
0.508557457212714,0.9999999999999999,28
0.42622950819672134,0.9999999999999999,29
0.5123152709359606,0.9999999999999999,30
0.5036319612590799,0.9999999999999999,31
0.5148514851485149,0.9999999999999999,32
0.4859813084112149,0.9999999999999999,33
0.5135802469135803,0.9999999999999999,34
0.5024154589371981,0.9999999999999999,35
0.5333333333333333,0.9999999999999999,36
0.39245283018867927,0.9999999999999999,37
0.5024154589371981,0.9999999999999999,38
0.4781609195402299,0.9999999999999999,39
0.48259860788863107,0.9999999999999999,40
0.4792626728110599,0.9999999999999999,41
0.5226130653266332,0.9999999999999999,42
0.5110565110565111,0.9999999999999999,43
0.5024154589371981,0.9999999999999999,44
0.5761772853185596,0.9999999999999999,45
0.7298245614035088,0.9999999999999999,46
0.5024154589371981,0.9999999999999999,47
0.49642004773269693,0.9999999999999999,48
0.4705882352941177,0.9999999999999999,49
0.5161290322580645,0.9999999999999999,50
0.48148148148148145,0.9999999999999999,51
0.5060827250608273,0.9999999999999999,52
0.5123152709359606,0.9999999999999999,53
0.5,0.9999999999999999,54
0.4781609195402299,0.9999999999999999,55
0.49760765550239233,0.9999999999999999,56
0.47165532879818595,0.9999999999999999,57
0.5,0.9999999999999999,58
0.4781609195402299,0.9999999999999999,59
0.48036951501154734,0.9999999999999999,60
0.5402597402597402,0.9999999999999999,61
0.5048543689320388,0.9999999999999999,62
0.47165532879818595,0.9999999999999999,63
0.5024154589371981,0.9999999999999999,64
0.5012048192771085,0.9999999999999999,65
0.45714285714285713,0.9999999999999999,66
0.6341463414634146,0.9999999999999999,67
1.0,0.9999999999999999,68
0.5110565110565111,0.9999999999999999,69
0.5110565110565111,0.9999999999999999,70
0.4759725400457666,0.9999999999999999,71
0.48148148148148145,0.9999999999999999,72
0.48036951501154734,0.9999999999999999,73
0.4738041002277904,0.9999999999999999,74
0.5123152709359606,0.9999999999999999,75
0.5012048192771085,0.9999999999999999,76
0.48372093023255813,0.9999999999999999,77
0.48148148148148145,0.9999999999999999,78
0.48484848484848486,0.9999999999999999,79
0.48372093023255813,0.9999999999999999,80
0.45916114790286977,0.9999999999999999,81
0.8,0.9999999999999999,82
0.5048543689320388,0.9999999999999999,83
0.4193548387096774,0.9999999999999999,84
0.4611973392461197,0.9999999999999999,85
0.5,0.9999999999999999,86
0.4622222222222222,0.9999999999999999,87
0.4705882352941177,0.9999999999999999,88
0.508557457212714,0.9999999999999999,89
0.48259860788863107,0.9999999999999999,90
0.5909090909090909,0.9999999999999999,91
0.6341463414634146,0.9999999999999999,92
0.49523809523809526,0.9999999999999999,93
0.48148148148148145,0.9999999999999999,94
0.4695259593679458,0.9999999999999999,95
0.49289099526066354,0.9999999999999999,96
0.4859813084112149,0.9999999999999999,97
0.46846846846846846,0.9999999999999999,98
0.48259860788863107,0.9999999999999999,99
0.48826291079812206,0.9999999999999999,100
0.4859813084112149,0.9999999999999999,101
0.508557457212714,0.9999999999999999,102
0.5024154589371981,0.9999999999999999,103
0.38878504672897196,0.9999999999999999,104
0.49642004773269693,0.9999999999999999,105
0.5,0.9999999999999999,106
0.48372093023255813,0.9999999999999999,107
0.5110565110565111,0.9999999999999999,108
0.4859813084112149,0.9999999999999999,109
0.47165532879818595,0.9999999999999999,110
0.5402597402597402,0.9999999999999999,111
0.47165532879818595,0.9999999999999999,112
0.48484848484848486,0.9999999999999999,113
0.46325167037861914,0.9999999999999999,114
0.48484848484848486,0.9999999999999999,115
0.42276422764227645,0.9999999999999999,116
0.48484848484848486,0.9999999999999999,117
0.47165532879818595,0.9999999999999999,118
0.48148148148148145,0.9999999999999999,119
0.4792626728110599,0.9999999999999999,120
0.48036951501154734,0.9999999999999999,121
0.494061757719715,0.9999999999999999,122
0.3880597014925373,0.9999999999999999,123
0.4781609195402299,0.9999999999999999,124
0.41767068273092367,0.9999999999999999,125
0.418,0.9999999999999999,126
0.41851106639839036,0.9999999999999999,127
0.48826291079812206,0.9999999999999999,128
0.3895131086142322,0.9999999999999999,129
0.418,0.9999999999999999,130
0.45119305856832975,0.9999999999999999,131
0.418,0.9999999999999999,132
0.4781609195402299,0.9999999999999999,133
0.46017699115044247,0.9999999999999999,134
0.46017699115044247,0.9999999999999999,135
0.46325167037861914,0.9999999999999999,136
0.418,0.9999999999999999,137
0.48372093023255813,0.9999999999999999,138
0.494061757719715,0.9999999999999999,139
0.41851106639839036,0.9999999999999999,140
0.418,0.9999999999999999,141
0.4792626728110599,0.9999999999999999,142
0.41851106639839036,0.9999999999999999,143
0.45119305856832975,0.9999999999999999,144
0.38733705772811916,0.9999999999999999,145
0.46325167037861914,0.9999999999999999,146
0.4193548387096774,0.9999999999999999,147
0.465324384787472,0.9999999999999999,148
0.4705882352941177,0.9999999999999999,149
0.45119305856832975,0.9999999999999999,150
0.418,0.9999999999999999,151
0.48148148148148145,0.9999999999999999,152
0.49289099526066354,0.9999999999999999,153
0.48036951501154734,0.9999999999999999,154
0.418,0.9999999999999999,155
0.4894117647058823,0.9999999999999999,156
0.418,0.9999999999999999,157
0.41851106639839036,0.9999999999999999,158
0.41851106639839036,0.9999999999999999,159
0.4581497797356829,0.9999999999999999,160
0.418,0.9999999999999999,161
0.41851106639839036,0.9999999999999999,162
0.41851106639839036,0.9999999999999999,163
0.4188376753507014,0.9999999999999999,164
0.43974630021141653,0.9999999999999999,165
0.418,0.9999999999999999,166
0.48711943793911006,0.9999999999999999,167
0.418,0.9999999999999999,168
0.45614035087719296,0.9999999999999999,169
0.41767068273092367,0.9999999999999999,170
0.41851106639839036,0.9999999999999999,171
1.0,0.9999999999999999,172
0.418,0.9999999999999999,173
0.4193548387096774,0.9999999999999999,174
0.418,0.9999999999999999,175
0.4593406593406593,0.9999999999999999,176
0.38733705772811916,0.9999999999999999,177
0.418,0.9999999999999999,178
0.48036951501154734,0.9999999999999999,179
0.4622222222222222,0.9999999999999999,180
0.41851106639839036,0.9999999999999999,181
0.418,0.9999999999999999,182
0.3848987108655617,0.9999999999999999,183
0.2801608579088472,0.9999999999999999,184
0.41851106639839036,0.9999999999999999,185
0.32153846153846155,0.9999999999999999,186
0.418,0.9999999999999999,187
0.38589981447124305,0.9999999999999999,188
0.3851851851851852,0.9999999999999999,189
0.29885057471264365,0.9999999999999999,190
0.418,0.9999999999999999,191
0.3387622149837134,0.9999999999999999,192
0.3851851851851852,0.9999999999999999,193
0.3848987108655617,0.9999999999999999,194
0.3245341614906832,0.9999999999999999,195
0.32965299684542587,0.9999999999999999,196
0.418,0.9999999999999999,197
1.0,0.9999999999999999,198
1.0,0.9999999999999999,199
1.0,0.9999999999999999,200
0.3935969868173258,0.9999999999999999,201
0.0,0.9999999999999999,202
0.0,0.9999999999999999,203
0.0,0.9999999999999999,204
0.0,0.9999999999999999,205
0.0,0.9999999999999999,206
0.0,0.9999999999999999,207
0.0,0.9999999999999999,208
0.0,0.9999999999999999,209
0.0,0.9999999999999999,210
0.0,0.9999999999999999,211
0.0,0.9999999999999999,212
0.0,0.9999999999999999,213
0.0,0.9999999999999999,214
0.0,0.9999999999999999,215
0.0,0.9999999999999999,216
0.0,0.9999999999999999,217
0.0,0.9999999999999999,218
0.0,0.9999999999999999,219
0.0,0.9999999999999999,220
0.0,0.9999999999999999,221
0.0,0.9999999999999999,222
0.0,0.9999999999999999,223
0.0,0.9999999999999999,224
0.0,0.9999999999999999,225
0.0,0.9999999999999999,226
0.0,0.9999999999999999,227
0.0,0.9999999999999999,228
0.0,0.9999999999999999,229
0.0,0.9999999999999999,230
0.0,0.9999999999999999,231
0.0,0.9999999999999999,232
0.0,0.9999999999999999,233
0.0,0.9999999999999999,234
0.0,0.9999999999999999,235
0.0,0.9999999999999999,236
0.0,0.9999999999999999,237


==> graphs/outDegrees.csv <==
outDegSeg,outDegflat,ID
3,299,1
9,299,2
6,299,3
4,299,4
7,299,5
9,299,6
17,299,7
5,299,8
4,299,9
7,299,10
8,299,11
6,299,12
7,299,13
6,299,14
12,299,15
5,299,16
9,299,17
8,299,18
5,299,19
2,299,20
4,299,21
5,299,22
5,299,23
5,299,24
6,299,25
7,299,26
4,299,27
7,299,28
7,299,29
6,299,30
2,299,31
6,299,32
6,299,33
6,299,34
8,299,35
7,299,36
8,299,37
0,299,38
7,299,39
5,299,40
7,299,41
6,299,42
8,299,43
9,299,44
12,299,45
5,299,46
3,299,47
7,299,48
3,299,49
5,299,50
6,299,51
10,299,52
5,299,53
7,299,54
267,299,55
0,299,56
0,299,57
10,299,58
191,299,59
6,299,60
5,299,61
6,299,62
10,299,63
12,299,64
6,299,65
14,299,66
37,299,67
4,299,68
5,299,69
5,299,70
6,299,71
7,299,72
5,299,73
5,299,74
10,299,75
23,299,76
5,299,77
6,299,78
8,299,79
6,299,80
198,299,81
9,299,82
6,299,83
4,299,84
17,299,85
10,299,86
5,299,87
9,299,88
5,299,89
5,299,90
5,299,91
21,299,92
190,299,93
8,299,94
4,299,95
5,299,96
5,299,97
2,299,98
9,299,99
17,299,100
9,299,101
4,299,102
9,299,103
5,299,104
10,299,105
5,299,106
7,299,107
198,299,108
18,299,109
0,299,110
2,299,111
9,299,112
13,299,113
1,299,114
12,299,115
8,299,116
3,299,117
7,299,118
5,299,119
3,299,120
5,299,121
6,299,122
11,299,123
5,299,124
5,299,125
7,299,126
15,299,127
7,299,128
6,299,129
4,299,130
6,299,131
18,299,132
7,299,133
9,299,134
7,299,135
4,299,136
6,299,137
9,299,138
13,299,139
11,299,140
4,299,141
6,299,142
5,299,143
2,299,144
15,299,145
2,299,146
275,299,147
9,299,148
5,299,149
15,299,150
8,299,151
6,299,152
5,299,153
194,299,154
7,299,155
7,299,156
5,299,157
5,299,158
6,299,159
37,299,160
6,299,161
7,299,162
4,299,163
3,299,164
4,299,165
5,299,166
8,299,167
19,299,168
6,299,169
6,299,170
5,299,171
9,299,172
7,299,173
6,299,174
14,299,175
5,299,176
10,299,177
6,299,178
6,299,179
6,299,180
11,299,181
13,299,182
7,299,183
7,299,184
6,299,185
5,299,186
10,299,187
8,299,188
4,299,189
5,299,190
12,299,191
3,299,192
8,299,193
5,299,194
5,299,195
16,299,196
9,299,197
0,299,198
5,299,199
7,299,200
10,299,201
6,299,202
11,299,203
7,299,204
5,299,205
5,299,206
10,299,207
13,299,208
7,299,209
10,299,210
8,299,211
12,299,212
6,299,213
5,299,214
7,299,215
3,299,216
7,299,217
6,299,218
3,299,219
14,299,220
12,299,221
6,299,222
5,299,223
8,299,224
16,299,225
25,299,226
9,299,227
3,299,228
2,299,229
12,299,230
5,299,231
7,299,232
14,299,233
0,299,234
7,299,235
5,299,236
162,299,237
7,299,238
2,299,239
8,299,240
36,299,241
173,299,242
7,299,243
7,299,244
9,299,245
4,299,246
17,299,247
4,299,248
9,299,249
3,299,250
5,299,251
8,299,252
5,299,253
4,299,254
7,299,255
1,299,256
8,299,257
10,299,258
3,299,259
1,299,260
52,299,261
11,299,262
5,299,263
9,299,264
6,299,265
3,299,266
20,299,267
4,299,268
4,299,269
1,299,270
1,299,271
6,299,272
7,299,273
7,299,274
5,299,275
8,299,276
10,299,277
11,299,278
8,299,279
6,299,280
5,299,281
8,299,282
6,299,283
6,299,284
6,299,285
14,299,286
6,299,287
4,299,288
5,299,289
7,299,290
0,299,291
9,299,292
12,299,293
7,299,294
11,299,295
7,299,296
5,299,297
7,299,298
5,299,299
9,299,300


==> graphs/outDegrees_rsl.csv <==
outDegSeg,outDegflat,ID
19,237,0
3,237,1
21,237,2
2,237,3
4,237,4
3,237,5
20,237,6
11,237,7
4,237,8
10,237,9
25,237,10
84,237,11
37,237,12
18,237,13
18,237,14
19,237,15
21,237,16
23,237,17
22,237,18
6,237,19
21,237,20
24,237,21
18,237,22
21,237,23
6,237,24
23,237,25
79,237,26
21,237,27
21,237,28
4,237,29
22,237,30
20,237,31
24,237,32
8,237,33
23,237,34
19,237,35
42,237,36
3,237,37
21,237,38
12,237,39
11,237,40
8,237,41
28,237,42
25,237,43
19,237,44
57,237,45
131,237,46
21,237,47
16,237,48
7,237,49
24,237,50
11,237,51
23,237,52
22,237,53
18,237,54
7,237,55
16,237,56
10,237,57
19,237,58
12,237,59
13,237,60
43,237,61
16,237,62
16,237,63
26,237,64
18,237,65
6,237,66
100,237,67
1,237,68
35,237,69
26,237,70
12,237,71
8,237,72
9,237,73
14,237,74
27,237,75
20,237,76
12,237,77
10,237,78
13,237,79
13,237,80
8,237,81
156,237,82
19,237,83
3,237,84
10,237,85
18,237,86
8,237,87
11,237,88
23,237,89
11,237,90
77,237,91
88,237,92
16,237,93
10,237,94
7,237,95
15,237,96
12,237,97
12,237,98
11,237,99
11,237,100
9,237,101
22,237,102
19,237,103
6,237,104
21,237,105
16,237,106
12,237,107
29,237,108
11,237,109
10,237,110
43,237,111
19,237,112
11,237,113
9,237,114
8,237,115
6,237,116
14,237,117
10,237,118
15,237,119
8,237,120
17,237,121
20,237,122
5,237,123
60,237,124
2,237,125
2,237,126
2,237,127
11,237,128
8,237,129
2,237,130
10,237,131
2,237,132
12,237,133
3,237,134
3,237,135
9,237,136
2,237,137
13,237,138
14,237,139
2,237,140
2,237,141
10,237,142
2,237,143
11,237,144
4,237,145
5,237,146
4,237,147
7,237,148
10,237,149
14,237,150
2,237,151
10,237,152
13,237,153
14,237,154
2,237,155
17,237,156
2,237,157
2,237,158
2,237,159
12,237,160
2,237,161
2,237,162
7,237,163
3,237,164
7,237,165
2,237,166
11,237,167
2,237,168
5,237,169
2,237,170
3,237,171
2,237,172
2,237,173
3,237,174
2,237,175
3,237,176
4,237,177
2,237,178
9,237,179
12,237,180
2,237,181
2,237,182
1,237,183
1,237,184
2,237,185
1,237,186
2,237,187
2,237,188
1,237,189
1,237,190
2,237,191
1,237,192
1,237,193
1,237,194
1,237,195
1,237,196
2,237,197
1,237,198
1,237,199
1,237,200
2,237,201
0,237,202
0,237,203
0,237,204
0,237,205
0,237,206
0,237,207
0,237,208
0,237,209
0,237,210
0,237,211
0,237,212
0,237,213
0,237,214
0,237,215
0,237,216
0,237,217
0,237,218
0,237,219
0,237,220
0,237,221
0,237,222
0,237,223
0,237,224
0,237,225
0,237,226
0,237,227
0,237,228
0,237,229
0,237,230
0,237,231
0,237,232
0,237,233
0,237,234
0,237,235
0,237,236
0,237,237


==> graphs/pathlength3.csv <==
Seg,flat,ID,label
2,1,0,"(0, 1)"
2,1,1,"(0, 2)"
3,1,2,"(0, 3)"
3,1,3,"(0, 4)"
2,1,4,"(0, 5)"
2,1,5,"(0, 6)"
2,1,6,"(0, 7)"
2,1,7,"(0, 8)"
2,1,8,"(0, 9)"
2,1,9,"(0, 10)"
2,1,10,"(0, 11)"
2,1,11,"(0, 12)"
2,1,12,"(0, 13)"
3,1,13,"(0, 14)"
2,1,14,"(0, 15)"
2,1,15,"(0, 16)"
2,1,16,"(0, 17)"
2,1,17,"(0, 18)"
2,1,18,"(0, 19)"
2,1,19,"(0, 20)"
2,1,20,"(0, 21)"
2,1,21,"(0, 22)"
2,1,22,"(0, 23)"
2,1,23,"(0, 24)"
2,1,24,"(0, 25)"
3,1,25,"(0, 26)"
2,1,26,"(0, 27)"
2,1,27,"(0, 28)"
2,1,28,"(0, 29)"
2,1,29,"(0, 30)"
2,1,30,"(0, 31)"
2,1,31,"(0, 32)"
3,1,32,"(0, 33)"
2,1,33,"(0, 34)"
2,1,34,"(0, 35)"
2,1,35,"(0, 36)"
20,1,36,"(0, 37)"
2,1,37,"(0, 38)"
2,1,38,"(0, 39)"
3,1,39,"(0, 40)"
2,1,40,"(0, 41)"
2,1,41,"(0, 42)"
2,1,42,"(0, 43)"
2,1,43,"(0, 44)"
2,1,44,"(0, 45)"
2,1,45,"(0, 46)"
2,1,46,"(0, 47)"
2,1,47,"(0, 48)"
2,1,48,"(0, 49)"
2,1,49,"(0, 50)"
2,1,50,"(0, 51)"
2,1,51,"(0, 52)"
2,1,52,"(0, 53)"
1,1,53,"(0, 54)"
20,1,54,"(0, 55)"
20,1,55,"(0, 56)"
2,1,56,"(0, 57)"
2,1,57,"(0, 58)"
2,1,58,"(0, 59)"
2,1,59,"(0, 60)"
3,1,60,"(0, 61)"
2,1,61,"(0, 62)"
2,1,62,"(0, 63)"
2,1,63,"(0, 64)"
2,1,64,"(0, 65)"
2,1,65,"(0, 66)"
2,1,66,"(0, 67)"
3,1,67,"(0, 68)"
2,1,68,"(0, 69)"
2,1,69,"(0, 70)"
2,1,70,"(0, 71)"
2,1,71,"(0, 72)"
2,1,72,"(0, 73)"
2,1,73,"(0, 74)"
2,1,74,"(0, 75)"
2,1,75,"(0, 76)"
2,1,76,"(0, 77)"
3,1,77,"(0, 78)"
2,1,78,"(0, 79)"
1,1,79,"(0, 80)"
2,1,80,"(0, 81)"
2,1,81,"(0, 82)"
3,1,82,"(0, 83)"
2,1,83,"(0, 84)"
2,1,84,"(0, 85)"
2,1,85,"(0, 86)"
2,1,86,"(0, 87)"
2,1,87,"(0, 88)"
3,1,88,"(0, 89)"
2,1,89,"(0, 90)"
2,1,90,"(0, 91)"
1,1,91,"(0, 92)"
2,1,92,"(0, 93)"
2,1,93,"(0, 94)"
2,1,94,"(0, 95)"
2,1,95,"(0, 96)"
3,1,96,"(0, 97)"
2,1,97,"(0, 98)"
2,1,98,"(0, 99)"
2,1,99,"(0, 100)"
2,1,100,"(0, 101)"
2,1,101,"(0, 102)"
2,1,102,"(0, 103)"
3,1,103,"(0, 104)"
2,1,104,"(0, 105)"
2,1,105,"(0, 106)"
1,1,106,"(0, 107)"
2,1,107,"(0, 108)"
20,1,108,"(0, 109)"
2,1,109,"(0, 110)"
2,1,110,"(0, 111)"
2,1,111,"(0, 112)"
3,1,112,"(0, 113)"
2,1,113,"(0, 114)"
2,1,114,"(0, 115)"
2,1,115,"(0, 116)"
2,1,116,"(0, 117)"
2,1,117,"(0, 118)"
2,1,118,"(0, 119)"
2,1,119,"(0, 120)"
3,1,120,"(0, 121)"
2,1,121,"(0, 122)"
2,1,122,"(0, 123)"
2,1,123,"(0, 124)"
3,1,124,"(0, 125)"
2,1,125,"(0, 126)"
2,1,126,"(0, 127)"
2,1,127,"(0, 128)"
3,1,128,"(0, 129)"
2,1,129,"(0, 130)"
2,1,130,"(0, 131)"
3,1,131,"(0, 132)"
3,1,132,"(0, 133)"
2,1,133,"(0, 134)"
3,1,134,"(0, 135)"
2,1,135,"(0, 136)"
2,1,136,"(0, 137)"
2,1,137,"(0, 138)"
2,1,138,"(0, 139)"
2,1,139,"(0, 140)"
2,1,140,"(0, 141)"
2,1,141,"(0, 142)"
3,1,142,"(0, 143)"
3,1,143,"(0, 144)"
3,1,144,"(0, 145)"
1,1,145,"(0, 146)"
2,1,146,"(0, 147)"
2,1,147,"(0, 148)"
3,1,148,"(0, 149)"
2,1,149,"(0, 150)"
2,1,150,"(0, 151)"
2,1,151,"(0, 152)"
2,1,152,"(0, 153)"
2,1,153,"(0, 154)"
2,1,154,"(0, 155)"
3,1,155,"(0, 156)"
3,1,156,"(0, 157)"
2,1,157,"(0, 158)"
2,1,158,"(0, 159)"
2,1,159,"(0, 160)"
2,1,160,"(0, 161)"
2,1,161,"(0, 162)"
2,1,162,"(0, 163)"
2,1,163,"(0, 164)"
2,1,164,"(0, 165)"
2,1,165,"(0, 166)"
2,1,166,"(0, 167)"
2,1,167,"(0, 168)"
2,1,168,"(0, 169)"
2,1,169,"(0, 170)"
2,1,170,"(0, 171)"
2,1,171,"(0, 172)"
3,1,172,"(0, 173)"
3,1,173,"(0, 174)"
2,1,174,"(0, 175)"
3,1,175,"(0, 176)"
2,1,176,"(0, 177)"
2,1,177,"(0, 178)"
2,1,178,"(0, 179)"
2,1,179,"(0, 180)"
3,1,180,"(0, 181)"
2,1,181,"(0, 182)"
2,1,182,"(0, 183)"
2,1,183,"(0, 184)"
2,1,184,"(0, 185)"
2,1,185,"(0, 186)"
3,1,186,"(0, 187)"
2,1,187,"(0, 188)"
2,1,188,"(0, 189)"
2,1,189,"(0, 190)"
2,1,190,"(0, 191)"
2,1,191,"(0, 192)"
2,1,192,"(0, 193)"
2,1,193,"(0, 194)"
2,1,194,"(0, 195)"
2,1,195,"(0, 196)"
20,1,196,"(0, 197)"
2,1,197,"(0, 198)"
2,1,198,"(0, 199)"
3,1,199,"(0, 200)"
2,1,200,"(0, 201)"
2,1,201,"(0, 202)"
2,1,202,"(0, 203)"
2,1,203,"(0, 204)"
2,1,204,"(0, 205)"
2,1,205,"(0, 206)"
2,1,206,"(0, 207)"
2,1,207,"(0, 208)"
2,1,208,"(0, 209)"
2,1,209,"(0, 210)"
3,1,210,"(0, 211)"
2,1,211,"(0, 212)"
2,1,212,"(0, 213)"
2,1,213,"(0, 214)"
2,1,214,"(0, 215)"
2,1,215,"(0, 216)"
2,1,216,"(0, 217)"
3,1,217,"(0, 218)"
2,1,218,"(0, 219)"
2,1,219,"(0, 220)"
2,1,220,"(0, 221)"
2,1,221,"(0, 222)"
2,1,222,"(0, 223)"
2,1,223,"(0, 224)"
3,1,224,"(0, 225)"
2,1,225,"(0, 226)"
3,1,226,"(0, 227)"
3,1,227,"(0, 228)"
2,1,228,"(0, 229)"
2,1,229,"(0, 230)"
2,1,230,"(0, 231)"
3,1,231,"(0, 232)"
20,1,232,"(0, 233)"
2,1,233,"(0, 234)"
2,1,234,"(0, 235)"
1,1,235,"(0, 236)"
2,1,236,"(0, 237)"
3,1,237,"(0, 238)"
2,1,238,"(0, 239)"
2,1,239,"(0, 240)"
2,1,240,"(0, 241)"
3,1,241,"(0, 242)"
2,1,242,"(0, 243)"
3,1,243,"(0, 244)"
2,1,244,"(0, 245)"
2,1,245,"(0, 246)"
2,1,246,"(0, 247)"
2,1,247,"(0, 248)"
2,1,248,"(0, 249)"
2,1,249,"(0, 250)"
2,1,250,"(0, 251)"
2,1,251,"(0, 252)"
2,1,252,"(0, 253)"
2,1,253,"(0, 254)"
3,1,254,"(0, 255)"
2,1,255,"(0, 256)"
3,1,256,"(0, 257)"
3,1,257,"(0, 258)"
3,1,258,"(0, 259)"
2,1,259,"(0, 260)"
2,1,260,"(0, 261)"
2,1,261,"(0, 262)"
3,1,262,"(0, 263)"
2,1,263,"(0, 264)"
2,1,264,"(0, 265)"
2,1,265,"(0, 266)"
3,1,266,"(0, 267)"
2,1,267,"(0, 268)"
3,1,268,"(0, 269)"
3,1,269,"(0, 270)"
2,1,270,"(0, 271)"
2,1,271,"(0, 272)"
2,1,272,"(0, 273)"
2,1,273,"(0, 274)"
2,1,274,"(0, 275)"
2,1,275,"(0, 276)"
2,1,276,"(0, 277)"
2,1,277,"(0, 278)"
2,1,278,"(0, 279)"
2,1,279,"(0, 280)"
2,1,280,"(0, 281)"
2,1,281,"(0, 282)"
2,1,282,"(0, 283)"
2,1,283,"(0, 284)"
2,1,284,"(0, 285)"
2,1,285,"(0, 286)"
2,1,286,"(0, 287)"
2,1,287,"(0, 288)"
2,1,288,"(0, 289)"
20,1,289,"(0, 290)"
2,1,290,"(0, 291)"
2,1,291,"(0, 292)"
2,1,292,"(0, 293)"
2,1,293,"(0, 294)"
2,1,294,"(0, 295)"
2,1,295,"(0, 296)"
2,1,296,"(0, 297)"
2,1,297,"(0, 298)"
2,1,298,"(0, 299)"
3,1,299,"(1, 0)"
2,1,300,"(1, 2)"
3,1,301,"(1, 3)"
1,1,302,"(1, 4)"
2,1,303,"(1, 5)"
2,1,304,"(1, 6)"
2,1,305,"(1, 7)"
2,1,306,"(1, 8)"
2,1,307,"(1, 9)"
2,1,308,"(1, 10)"
2,1,309,"(1, 11)"
2,1,310,"(1, 12)"
2,1,311,"(1, 13)"
3,1,312,"(1, 14)"
2,1,313,"(1, 15)"
2,1,314,"(1, 16)"
2,1,315,"(1, 17)"
2,1,316,"(1, 18)"
2,1,317,"(1, 19)"
2,1,318,"(1, 20)"
2,1,319,"(1, 21)"
2,1,320,"(1, 22)"
2,1,321,"(1, 23)"
2,1,322,"(1, 24)"
2,1,323,"(1, 25)"
3,1,324,"(1, 26)"
1,1,325,"(1, 27)"
2,1,326,"(1, 28)"
2,1,327,"(1, 29)"
2,1,328,"(1, 30)"
2,1,329,"(1, 31)"
2,1,330,"(1, 32)"
3,1,331,"(1, 33)"
2,1,332,"(1, 34)"
2,1,333,"(1, 35)"
2,1,334,"(1, 36)"
20,1,335,"(1, 37)"
2,1,336,"(1, 38)"
2,1,337,"(1, 39)"
3,1,338,"(1, 40)"
2,1,339,"(1, 41)"
2,1,340,"(1, 42)"
2,1,341,"(1, 43)"
1,1,342,"(1, 44)"
2,1,343,"(1, 45)"
2,1,344,"(1, 46)"
2,1,345,"(1, 47)"
2,1,346,"(1, 48)"
2,1,347,"(1, 49)"
2,1,348,"(1, 50)"
2,1,349,"(1, 51)"
2,1,350,"(1, 52)"
2,1,351,"(1, 53)"
1,1,352,"(1, 54)"
20,1,353,"(1, 55)"
20,1,354,"(1, 56)"
2,1,355,"(1, 57)"
1,1,356,"(1, 58)"
2,1,357,"(1, 59)"
2,1,358,"(1, 60)"
3,1,359,"(1, 61)"
2,1,360,"(1, 62)"
2,1,361,"(1, 63)"
2,1,362,"(1, 64)"
2,1,363,"(1, 65)"
2,1,364,"(1, 66)"
2,1,365,"(1, 67)"
3,1,366,"(1, 68)"
2,1,367,"(1, 69)"
2,1,368,"(1, 70)"
2,1,369,"(1, 71)"
2,1,370,"(1, 72)"
2,1,371,"(1, 73)"
2,1,372,"(1, 74)"
2,1,373,"(1, 75)"
2,1,374,"(1, 76)"
2,1,375,"(1, 77)"
3,1,376,"(1, 78)"
2,1,377,"(1, 79)"
1,1,378,"(1, 80)"
2,1,379,"(1, 81)"
2,1,380,"(1, 82)"
3,1,381,"(1, 83)"
2,1,382,"(1, 84)"
2,1,383,"(1, 85)"
2,1,384,"(1, 86)"
2,1,385,"(1, 87)"
2,1,386,"(1, 88)"
3,1,387,"(1, 89)"
2,1,388,"(1, 90)"
2,1,389,"(1, 91)"
1,1,390,"(1, 92)"
2,1,391,"(1, 93)"
2,1,392,"(1, 94)"
2,1,393,"(1, 95)"
2,1,394,"(1, 96)"
3,1,395,"(1, 97)"
2,1,396,"(1, 98)"
2,1,397,"(1, 99)"
2,1,398,"(1, 100)"
2,1,399,"(1, 101)"
2,1,400,"(1, 102)"
2,1,401,"(1, 103)"
3,1,402,"(1, 104)"
2,1,403,"(1, 105)"
2,1,404,"(1, 106)"
1,1,405,"(1, 107)"
2,1,406,"(1, 108)"
20,1,407,"(1, 109)"
2,1,408,"(1, 110)"
2,1,409,"(1, 111)"
2,1,410,"(1, 112)"
3,1,411,"(1, 113)"
2,1,412,"(1, 114)"
2,1,413,"(1, 115)"
2,1,414,"(1, 116)"
2,1,415,"(1, 117)"
2,1,416,"(1, 118)"
2,1,417,"(1, 119)"
2,1,418,"(1, 120)"
1,1,419,"(1, 121)"
2,1,420,"(1, 122)"
2,1,421,"(1, 123)"
2,1,422,"(1, 124)"
3,1,423,"(1, 125)"
2,1,424,"(1, 126)"
2,1,425,"(1, 127)"
2,1,426,"(1, 128)"
3,1,427,"(1, 129)"
2,1,428,"(1, 130)"
2,1,429,"(1, 131)"
3,1,430,"(1, 132)"
2,1,431,"(1, 133)"
2,1,432,"(1, 134)"
3,1,433,"(1, 135)"
2,1,434,"(1, 136)"
2,1,435,"(1, 137)"
2,1,436,"(1, 138)"
2,1,437,"(1, 139)"
2,1,438,"(1, 140)"
2,1,439,"(1, 141)"
2,1,440,"(1, 142)"
3,1,441,"(1, 143)"
3,1,442,"(1, 144)"
3,1,443,"(1, 145)"
1,1,444,"(1, 146)"
2,1,445,"(1, 147)"
2,1,446,"(1, 148)"
3,1,447,"(1, 149)"
2,1,448,"(1, 150)"
2,1,449,"(1, 151)"
2,1,450,"(1, 152)"
2,1,451,"(1, 153)"
2,1,452,"(1, 154)"
2,1,453,"(1, 155)"
3,1,454,"(1, 156)"
3,1,455,"(1, 157)"
2,1,456,"(1, 158)"
1,1,457,"(1, 159)"
2,1,458,"(1, 160)"
2,1,459,"(1, 161)"
2,1,460,"(1, 162)"
2,1,461,"(1, 163)"
2,1,462,"(1, 164)"
2,1,463,"(1, 165)"
2,1,464,"(1, 166)"
2,1,465,"(1, 167)"
1,1,466,"(1, 168)"
2,1,467,"(1, 169)"
2,1,468,"(1, 170)"
2,1,469,"(1, 171)"
2,1,470,"(1, 172)"
3,1,471,"(1, 173)"
3,1,472,"(1, 174)"
2,1,473,"(1, 175)"
3,1,474,"(1, 176)"
2,1,475,"(1, 177)"
2,1,476,"(1, 178)"
2,1,477,"(1, 179)"
2,1,478,"(1, 180)"
3,1,479,"(1, 181)"
2,1,480,"(1, 182)"
2,1,481,"(1, 183)"
2,1,482,"(1, 184)"
2,1,483,"(1, 185)"
2,1,484,"(1, 186)"
3,1,485,"(1, 187)"
2,1,486,"(1, 188)"
2,1,487,"(1, 189)"
2,1,488,"(1, 190)"
2,1,489,"(1, 191)"
2,1,490,"(1, 192)"
2,1,491,"(1, 193)"
2,1,492,"(1, 194)"
2,1,493,"(1, 195)"
2,1,494,"(1, 196)"
20,1,495,"(1, 197)"
2,1,496,"(1, 198)"
2,1,497,"(1, 199)"
3,1,498,"(1, 200)"
2,1,499,"(1, 201)"
2,1,500,"(1, 202)"
2,1,501,"(1, 203)"
2,1,502,"(1, 204)"
2,1,503,"(1, 205)"
2,1,504,"(1, 206)"
2,1,505,"(1, 207)"
2,1,506,"(1, 208)"
2,1,507,"(1, 209)"
2,1,508,"(1, 210)"
3,1,509,"(1, 211)"
2,1,510,"(1, 212)"
2,1,511,"(1, 213)"
2,1,512,"(1, 214)"
2,1,513,"(1, 215)"
2,1,514,"(1, 216)"
2,1,515,"(1, 217)"
3,1,516,"(1, 218)"
2,1,517,"(1, 219)"
2,1,518,"(1, 220)"
2,1,519,"(1, 221)"
2,1,520,"(1, 222)"
2,1,521,"(1, 223)"
2,1,522,"(1, 224)"
2,1,523,"(1, 225)"
2,1,524,"(1, 226)"
3,1,525,"(1, 227)"
3,1,526,"(1, 228)"
2,1,527,"(1, 229)"
2,1,528,"(1, 230)"
2,1,529,"(1, 231)"
3,1,530,"(1, 232)"
20,1,531,"(1, 233)"
2,1,532,"(1, 234)"
2,1,533,"(1, 235)"
2,1,534,"(1, 236)"
2,1,535,"(1, 237)"
3,1,536,"(1, 238)"
2,1,537,"(1, 239)"
1,1,538,"(1, 240)"
2,1,539,"(1, 241)"
3,1,540,"(1, 242)"
2,1,541,"(1, 243)"
3,1,542,"(1, 244)"
2,1,543,"(1, 245)"
2,1,544,"(1, 246)"
2,1,545,"(1, 247)"
2,1,546,"(1, 248)"
2,1,547,"(1, 249)"
2,1,548,"(1, 250)"
2,1,549,"(1, 251)"
2,1,550,"(1, 252)"
2,1,551,"(1, 253)"
2,1,552,"(1, 254)"
3,1,553,"(1, 255)"
2,1,554,"(1, 256)"
3,1,555,"(1, 257)"
3,1,556,"(1, 258)"
3,1,557,"(1, 259)"
2,1,558,"(1, 260)"
2,1,559,"(1, 261)"
2,1,560,"(1, 262)"
3,1,561,"(1, 263)"
2,1,562,"(1, 264)"
2,1,563,"(1, 265)"
2,1,564,"(1, 266)"
3,1,565,"(1, 267)"
2,1,566,"(1, 268)"
3,1,567,"(1, 269)"
3,1,568,"(1, 270)"
2,1,569,"(1, 271)"
2,1,570,"(1, 272)"
2,1,571,"(1, 273)"
2,1,572,"(1, 274)"
2,1,573,"(1, 275)"
2,1,574,"(1, 276)"
2,1,575,"(1, 277)"
2,1,576,"(1, 278)"
2,1,577,"(1, 279)"
2,1,578,"(1, 280)"
2,1,579,"(1, 281)"
2,1,580,"(1, 282)"
2,1,581,"(1, 283)"
2,1,582,"(1, 284)"
2,1,583,"(1, 285)"
2,1,584,"(1, 286)"
2,1,585,"(1, 287)"
2,1,586,"(1, 288)"
2,1,587,"(1, 289)"
20,1,588,"(1, 290)"
2,1,589,"(1, 291)"
2,1,590,"(1, 292)"
2,1,591,"(1, 293)"
2,1,592,"(1, 294)"
2,1,593,"(1, 295)"
2,1,594,"(1, 296)"
2,1,595,"(1, 297)"
2,1,596,"(1, 298)"
2,1,597,"(1, 299)"
3,1,598,"(2, 0)"
2,1,599,"(2, 1)"
3,1,600,"(2, 3)"
3,1,601,"(2, 4)"
2,1,602,"(2, 5)"
2,1,603,"(2, 6)"
2,1,604,"(2, 7)"
2,1,605,"(2, 8)"
2,1,606,"(2, 9)"
2,1,607,"(2, 10)"
2,1,608,"(2, 11)"
2,1,609,"(2, 12)"
2,1,610,"(2, 13)"
3,1,611,"(2, 14)"
2,1,612,"(2, 15)"
2,1,613,"(2, 16)"
2,1,614,"(2, 17)"
2,1,615,"(2, 18)"
2,1,616,"(2, 19)"
2,1,617,"(2, 20)"
2,1,618,"(2, 21)"
2,1,619,"(2, 22)"
2,1,620,"(2, 23)"
2,1,621,"(2, 24)"
2,1,622,"(2, 25)"
3,1,623,"(2, 26)"
2,1,624,"(2, 27)"
2,1,625,"(2, 28)"
2,1,626,"(2, 29)"
2,1,627,"(2, 30)"
2,1,628,"(2, 31)"
2,1,629,"(2, 32)"
3,1,630,"(2, 33)"
2,1,631,"(2, 34)"
2,1,632,"(2, 35)"
2,1,633,"(2, 36)"
20,1,634,"(2, 37)"
2,1,635,"(2, 38)"
2,1,636,"(2, 39)"
3,1,637,"(2, 40)"
2,1,638,"(2, 41)"
2,1,639,"(2, 42)"
2,1,640,"(2, 43)"
2,1,641,"(2, 44)"
2,1,642,"(2, 45)"
2,1,643,"(2, 46)"
2,1,644,"(2, 47)"
2,1,645,"(2, 48)"
2,1,646,"(2, 49)"
2,1,647,"(2, 50)"
2,1,648,"(2, 51)"
2,1,649,"(2, 52)"
2,1,650,"(2, 53)"
1,1,651,"(2, 54)"
20,1,652,"(2, 55)"
20,1,653,"(2, 56)"
2,1,654,"(2, 57)"
1,1,655,"(2, 58)"
2,1,656,"(2, 59)"
2,1,657,"(2, 60)"
3,1,658,"(2, 61)"
2,1,659,"(2, 62)"
2,1,660,"(2, 63)"
2,1,661,"(2, 64)"
2,1,662,"(2, 65)"
2,1,663,"(2, 66)"
2,1,664,"(2, 67)"
3,1,665,"(2, 68)"
2,1,666,"(2, 69)"
2,1,667,"(2, 70)"
2,1,668,"(2, 71)"
2,1,669,"(2, 72)"
2,1,670,"(2, 73)"
2,1,671,"(2, 74)"
2,1,672,"(2, 75)"
2,1,673,"(2, 76)"
2,1,674,"(2, 77)"
3,1,675,"(2, 78)"
2,1,676,"(2, 79)"
2,1,677,"(2, 80)"
2,1,678,"(2, 81)"
2,1,679,"(2, 82)"
3,1,680,"(2, 83)"
2,1,681,"(2, 84)"
2,1,682,"(2, 85)"
2,1,683,"(2, 86)"
2,1,684,"(2, 87)"
2,1,685,"(2, 88)"
3,1,686,"(2, 89)"
2,1,687,"(2, 90)"
2,1,688,"(2, 91)"
1,1,689,"(2, 92)"
2,1,690,"(2, 93)"
2,1,691,"(2, 94)"
2,1,692,"(2, 95)"
2,1,693,"(2, 96)"
3,1,694,"(2, 97)"
2,1,695,"(2, 98)"
2,1,696,"(2, 99)"
2,1,697,"(2, 100)"
2,1,698,"(2, 101)"
2,1,699,"(2, 102)"
2,1,700,"(2, 103)"
3,1,701,"(2, 104)"
2,1,702,"(2, 105)"
2,1,703,"(2, 106)"
1,1,704,"(2, 107)"
2,1,705,"(2, 108)"
20,1,706,"(2, 109)"
2,1,707,"(2, 110)"
2,1,708,"(2, 111)"
2,1,709,"(2, 112)"
3,1,710,"(2, 113)"
2,1,711,"(2, 114)"
2,1,712,"(2, 115)"
2,1,713,"(2, 116)"
2,1,714,"(2, 117)"
2,1,715,"(2, 118)"
2,1,716,"(2, 119)"
2,1,717,"(2, 120)"
3,1,718,"(2, 121)"
2,1,719,"(2, 122)"
2,1,720,"(2, 123)"
2,1,721,"(2, 124)"
3,1,722,"(2, 125)"
2,1,723,"(2, 126)"
2,1,724,"(2, 127)"
2,1,725,"(2, 128)"
3,1,726,"(2, 129)"
2,1,727,"(2, 130)"
2,1,728,"(2, 131)"
3,1,729,"(2, 132)"
3,1,730,"(2, 133)"
2,1,731,"(2, 134)"
3,1,732,"(2, 135)"
2,1,733,"(2, 136)"
2,1,734,"(2, 137)"
2,1,735,"(2, 138)"
2,1,736,"(2, 139)"
2,1,737,"(2, 140)"
2,1,738,"(2, 141)"
2,1,739,"(2, 142)"
3,1,740,"(2, 143)"
3,1,741,"(2, 144)"
3,1,742,"(2, 145)"
1,1,743,"(2, 146)"
2,1,744,"(2, 147)"
2,1,745,"(2, 148)"
3,1,746,"(2, 149)"
2,1,747,"(2, 150)"
2,1,748,"(2, 151)"
2,1,749,"(2, 152)"
2,1,750,"(2, 153)"
2,1,751,"(2, 154)"
2,1,752,"(2, 155)"
3,1,753,"(2, 156)"
3,1,754,"(2, 157)"
2,1,755,"(2, 158)"
2,1,756,"(2, 159)"
2,1,757,"(2, 160)"
2,1,758,"(2, 161)"
2,1,759,"(2, 162)"
2,1,760,"(2, 163)"
2,1,761,"(2, 164)"
2,1,762,"(2, 165)"
2,1,763,"(2, 166)"
2,1,764,"(2, 167)"
2,1,765,"(2, 168)"
2,1,766,"(2, 169)"
2,1,767,"(2, 170)"
2,1,768,"(2, 171)"
2,1,769,"(2, 172)"
3,1,770,"(2, 173)"
3,1,771,"(2, 174)"
2,1,772,"(2, 175)"
3,1,773,"(2, 176)"
2,1,774,"(2, 177)"
2,1,775,"(2, 178)"
2,1,776,"(2, 179)"
2,1,777,"(2, 180)"
3,1,778,"(2, 181)"
2,1,779,"(2, 182)"
2,1,780,"(2, 183)"
2,1,781,"(2, 184)"
2,1,782,"(2, 185)"
2,1,783,"(2, 186)"
3,1,784,"(2, 187)"
2,1,785,"(2, 188)"
2,1,786,"(2, 189)"
2,1,787,"(2, 190)"
2,1,788,"(2, 191)"
2,1,789,"(2, 192)"
2,1,790,"(2, 193)"
2,1,791,"(2, 194)"
2,1,792,"(2, 195)"
2,1,793,"(2, 196)"
20,1,794,"(2, 197)"
2,1,795,"(2, 198)"
2,1,796,"(2, 199)"
3,1,797,"(2, 200)"
2,1,798,"(2, 201)"
2,1,799,"(2, 202)"
2,1,800,"(2, 203)"
2,1,801,"(2, 204)"
2,1,802,"(2, 205)"
2,1,803,"(2, 206)"
2,1,804,"(2, 207)"
2,1,805,"(2, 208)"
2,1,806,"(2, 209)"
2,1,807,"(2, 210)"
3,1,808,"(2, 211)"
2,1,809,"(2, 212)"
2,1,810,"(2, 213)"
2,1,811,"(2, 214)"
2,1,812,"(2, 215)"
2,1,813,"(2, 216)"
2,1,814,"(2, 217)"
3,1,815,"(2, 218)"
2,1,816,"(2, 219)"
2,1,817,"(2, 220)"
2,1,818,"(2, 221)"
2,1,819,"(2, 222)"
2,1,820,"(2, 223)"
2,1,821,"(2, 224)"
3,1,822,"(2, 225)"
2,1,823,"(2, 226)"
3,1,824,"(2, 227)"
3,1,825,"(2, 228)"
2,1,826,"(2, 229)"
2,1,827,"(2, 230)"
2,1,828,"(2, 231)"
3,1,829,"(2, 232)"
20,1,830,"(2, 233)"
2,1,831,"(2, 234)"
2,1,832,"(2, 235)"
1,1,833,"(2, 236)"
2,1,834,"(2, 237)"
3,1,835,"(2, 238)"
2,1,836,"(2, 239)"
2,1,837,"(2, 240)"
1,1,838,"(2, 241)"
3,1,839,"(2, 242)"
2,1,840,"(2, 243)"
3,1,841,"(2, 244)"
2,1,842,"(2, 245)"
2,1,843,"(2, 246)"
2,1,844,"(2, 247)"
2,1,845,"(2, 248)"
2,1,846,"(2, 249)"
2,1,847,"(2, 250)"
2,1,848,"(2, 251)"
2,1,849,"(2, 252)"
2,1,850,"(2, 253)"
2,1,851,"(2, 254)"
3,1,852,"(2, 255)"
2,1,853,"(2, 256)"
3,1,854,"(2, 257)"
3,1,855,"(2, 258)"
3,1,856,"(2, 259)"
2,1,857,"(2, 260)"
2,1,858,"(2, 261)"
2,1,859,"(2, 262)"
3,1,860,"(2, 263)"
2,1,861,"(2, 264)"
2,1,862,"(2, 265)"
2,1,863,"(2, 266)"
3,1,864,"(2, 267)"
2,1,865,"(2, 268)"
3,1,866,"(2, 269)"
3,1,867,"(2, 270)"
2,1,868,"(2, 271)"
2,1,869,"(2, 272)"
2,1,870,"(2, 273)"
2,1,871,"(2, 274)"
2,1,872,"(2, 275)"
2,1,873,"(2, 276)"
2,1,874,"(2, 277)"
2,1,875,"(2, 278)"
2,1,876,"(2, 279)"
2,1,877,"(2, 280)"
2,1,878,"(2, 281)"
2,1,879,"(2, 282)"
2,1,880,"(2, 283)"
2,1,881,"(2, 284)"
2,1,882,"(2, 285)"
2,1,883,"(2, 286)"
2,1,884,"(2, 287)"
2,1,885,"(2, 288)"
2,1,886,"(2, 289)"
20,1,887,"(2, 290)"
2,1,888,"(2, 291)"
2,1,889,"(2, 292)"
2,1,890,"(2, 293)"
2,1,891,"(2, 294)"
2,1,892,"(2, 295)"
2,1,893,"(2, 296)"
2,1,894,"(2, 297)"
2,1,895,"(2, 298)"
2,1,896,"(2, 299)"
3,1,897,"(3, 0)"
2,1,898,"(3, 1)"
2,1,899,"(3, 2)"
3,1,900,"(3, 4)"
2,1,901,"(3, 5)"
2,1,902,"(3, 6)"
2,1,903,"(3, 7)"
2,1,904,"(3, 8)"
2,1,905,"(3, 9)"
2,1,906,"(3, 10)"
2,1,907,"(3, 11)"
2,1,908,"(3, 12)"
2,1,909,"(3, 13)"
3,1,910,"(3, 14)"
2,1,911,"(3, 15)"
2,1,912,"(3, 16)"
2,1,913,"(3, 17)"
2,1,914,"(3, 18)"
2,1,915,"(3, 19)"
2,1,916,"(3, 20)"
2,1,917,"(3, 21)"
2,1,918,"(3, 22)"
2,1,919,"(3, 23)"
2,1,920,"(3, 24)"
2,1,921,"(3, 25)"
3,1,922,"(3, 26)"
2,1,923,"(3, 27)"
2,1,924,"(3, 28)"
2,1,925,"(3, 29)"
2,1,926,"(3, 30)"
2,1,927,"(3, 31)"
2,1,928,"(3, 32)"
3,1,929,"(3, 33)"
2,1,930,"(3, 34)"
2,1,931,"(3, 35)"
2,1,932,"(3, 36)"
20,1,933,"(3, 37)"
2,1,934,"(3, 38)"
2,1,935,"(3, 39)"
3,1,936,"(3, 40)"
2,1,937,"(3, 41)"
2,1,938,"(3, 42)"
2,1,939,"(3, 43)"
2,1,940,"(3, 44)"
2,1,941,"(3, 45)"
2,1,942,"(3, 46)"
2,1,943,"(3, 47)"
2,1,944,"(3, 48)"
2,1,945,"(3, 49)"
2,1,946,"(3, 50)"
2,1,947,"(3, 51)"
2,1,948,"(3, 52)"
2,1,949,"(3, 53)"
1,1,950,"(3, 54)"
20,1,951,"(3, 55)"
20,1,952,"(3, 56)"
2,1,953,"(3, 57)"
1,1,954,"(3, 58)"
2,1,955,"(3, 59)"
2,1,956,"(3, 60)"
3,1,957,"(3, 61)"
2,1,958,"(3, 62)"
2,1,959,"(3, 63)"
2,1,960,"(3, 64)"
2,1,961,"(3, 65)"
2,1,962,"(3, 66)"
2,1,963,"(3, 67)"
3,1,964,"(3, 68)"
2,1,965,"(3, 69)"
2,1,966,"(3, 70)"
2,1,967,"(3, 71)"
2,1,968,"(3, 72)"
2,1,969,"(3, 73)"
2,1,970,"(3, 74)"
2,1,971,"(3, 75)"
2,1,972,"(3, 76)"
2,1,973,"(3, 77)"
3,1,974,"(3, 78)"
2,1,975,"(3, 79)"
1,1,976,"(3, 80)"
2,1,977,"(3, 81)"
2,1,978,"(3, 82)"
3,1,979,"(3, 83)"
2,1,980,"(3, 84)"
2,1,981,"(3, 85)"
2,1,982,"(3, 86)"
2,1,983,"(3, 87)"
2,1,984,"(3, 88)"
3,1,985,"(3, 89)"
2,1,986,"(3, 90)"
2,1,987,"(3, 91)"
2,1,988,"(3, 92)"
2,1,989,"(3, 93)"
2,1,990,"(3, 94)"
2,1,991,"(3, 95)"
2,1,992,"(3, 96)"
3,1,993,"(3, 97)"
2,1,994,"(3, 98)"
2,1,995,"(3, 99)"
2,1,996,"(3, 100)"
2,1,997,"(3, 101)"
2,1,998,"(3, 102)"
2,1,999,"(3, 103)"


==> graphs/pathlength_rsl.csv <==
Seg,flat,ID
2,1,0
2,1,1
2,1,2
2,1,3
2,1,4
2,1,5
2,1,6
2,1,7
2,1,8
2,1,9
1,1,10
2,1,11
1,1,12
2,1,13
2,1,14
2,1,15
2,1,16
2,1,17
2,1,18
2,1,19
2,1,20
2,1,21
2,1,22
2,1,23
2,1,24
1,1,25
2,1,26
2,1,27
2,1,28
2,1,29
2,1,30
2,1,31
2,1,32
2,1,33
2,1,34
2,1,35
2,1,36
2,1,37
2,1,38
2,1,39
2,1,40
2,1,41
2,1,42
2,1,43
2,1,44
1,1,45
2,1,46
2,1,47
2,1,48
2,1,49
1,1,50
1,1,51
2,1,52
2,1,53
2,1,54
2,1,55
2,1,56
2,1,57
2,1,58
2,1,59
2,1,60
2,1,61
2,1,62
2,1,63
2,1,64
2,1,65
1,1,66
20,1,67
1,1,68
2,1,69
2,1,70
1,1,71
2,1,72
1,1,73
2,1,74
2,1,75
2,1,76
2,1,77
2,1,78
2,1,79
2,1,80
1,1,81
2,1,82
2,1,83
2,1,84
2,1,85
2,1,86
2,1,87
2,1,88
2,1,89
2,1,90
2,1,91
2,1,92
1,1,93
2,1,94
2,1,95
2,1,96
2,1,97
2,1,98
2,1,99
2,1,100
2,1,101
2,1,102
2,1,103
2,1,104
2,1,105
1,1,106
2,1,107
2,1,108
2,1,109
1,1,110
2,1,111
2,1,112
2,1,113
1,1,114
2,1,115
2,1,116
2,1,117
2,1,118
2,1,119
2,1,120
2,1,121
2,1,122
2,1,123
2,1,124
20,1,125
3,1,126
1,1,127
1,1,128
20,1,129
3,1,130
20,1,131
2,1,132
3,1,133
3,1,134
2,1,135
20,1,136
2,1,137
2,1,138
3,1,139
20,1,140
2,1,141
2,1,142
2,1,143
2,1,144
2,1,145
2,1,146
2,1,147
2,1,148
2,1,149
20,1,150
1,1,151
2,1,152
2,1,153
20,1,154
1,1,155
20,1,156
3,1,157
3,1,158
2,1,159
20,1,160
2,1,161
2,1,162
20,1,163
2,1,164
20,1,165
2,1,166
20,1,167
2,1,168
3,1,169
3,1,170
20,1,171
20,1,172
2,1,173
20,1,174
20,1,175
2,1,176
20,1,177
2,1,178
2,1,179
2,1,180
20,1,181
20,1,182
20,1,183
3,1,184
20,1,185
20,1,186
2,1,187
2,1,188
3,1,189
20,1,190
2,1,191
2,1,192
20,1,193
20,1,194
20,1,195
20,1,196
2,1,197
2,1,198
2,1,199
20,1,200
2,1,201
2,1,202
2,1,203
2,1,204
2,1,205
3,1,206
3,1,207
3,1,208
2,1,209
2,1,210
2,1,211
3,1,212
2,1,213
2,1,214
2,1,215
2,1,216
2,1,217
2,1,218
2,1,219
2,1,220
3,1,221
2,1,222
2,1,223
3,1,224
3,1,225
2,1,226
2,1,227
2,1,228
3,1,229
2,1,230
2,1,231
2,1,232
2,1,233
3,1,234
3,1,235
3,1,236
2,1,237
3,1,238
2,1,239
2,1,240
2,1,241
3,1,242
2,1,243
2,1,244
3,1,245
3,1,246
1,1,247
2,1,248
1,1,249
3,1,250
2,1,251
2,1,252
2,1,253
2,1,254
2,1,255
3,1,256
2,1,257
3,1,258
3,1,259
2,1,260
2,1,261
2,1,262
2,1,263
2,1,264
2,1,265
3,1,266
3,1,267
2,1,268
2,1,269
3,1,270
3,1,271
2,1,272
2,1,273
2,1,274
3,1,275
2,1,276
2,1,277
2,1,278
2,1,279
3,1,280
2,1,281
2,1,282
2,1,283
3,1,284
2,1,285
3,1,286
2,1,287
1,1,288
3,1,289
3,1,290
2,1,291
3,1,292
3,1,293
3,1,294
2,1,295
3,1,296
2,1,297
3,1,298
2,1,299
3,1,300
3,1,301
2,1,302
2,1,303
20,1,304
2,1,305
2,1,306
3,1,307
2,1,308
2,1,309
2,1,310
3,1,311
3,1,312
2,1,313
3,1,314
3,1,315
2,1,316
2,1,317
2,1,318
3,1,319
3,1,320
3,1,321
3,1,322
3,1,323
2,1,324
3,1,325
2,1,326
2,1,327
2,1,328
3,1,329
2,1,330
2,1,331
3,1,332
2,1,333
2,1,334
2,1,335
2,1,336
2,1,337
3,1,338
3,1,339
2,1,340
3,1,341
2,1,342
2,1,343
2,1,344
3,1,345
3,1,346
2,1,347
2,1,348
2,1,349
3,1,350
2,1,351
2,1,352
2,1,353
3,1,354
3,1,355
2,1,356
3,1,357
3,1,358
2,1,359
2,1,360
3,1,361
20,1,362
3,1,363
2,1,364
2,1,365
20,1,366
3,1,367
20,1,368
3,1,369
3,1,370
3,1,371
3,1,372
20,1,373
2,1,374
2,1,375
3,1,376
20,1,377
3,1,378
3,1,379
3,1,380
2,1,381
3,1,382
3,1,383
2,1,384
3,1,385
3,1,386
20,1,387
3,1,388
3,1,389
3,1,390
20,1,391
2,1,392
20,1,393
3,1,394
3,1,395
3,1,396
20,1,397
3,1,398
3,1,399
20,1,400
3,1,401
20,1,402
2,1,403
20,1,404
2,1,405
3,1,406
3,1,407
20,1,408
20,1,409
2,1,410
20,1,411
20,1,412
2,1,413
20,1,414
2,1,415
3,1,416
3,1,417
20,1,418
20,1,419
20,1,420
3,1,421
20,1,422
20,1,423
3,1,424
3,1,425
4,1,426
20,1,427
3,1,428
3,1,429
20,1,430
20,1,431
20,1,432
20,1,433
2,1,434
3,1,435
3,1,436
20,1,437
2,1,438
2,1,439
3,1,440
2,1,441
3,1,442
3,1,443
3,1,444
3,1,445
3,1,446
3,1,447
3,1,448
3,1,449
3,1,450
3,1,451
3,1,452
2,1,453
3,1,454
3,1,455
3,1,456
3,1,457
3,1,458
3,1,459
3,1,460
3,1,461
3,1,462
3,1,463
3,1,464
3,1,465
3,1,466
3,1,467
3,1,468
3,1,469
3,1,470
3,1,471
3,1,472
3,1,473
2,1,474
2,1,475
2,1,476
2,1,477
2,1,478
2,1,479
2,1,480
2,1,481
2,1,482
2,1,483
1,1,484
2,1,485
1,1,486
2,1,487
2,1,488
2,1,489
2,1,490
2,1,491
2,1,492
2,1,493
2,1,494
2,1,495
2,1,496
2,1,497
2,1,498
1,1,499
2,1,500
2,1,501
2,1,502
2,1,503
2,1,504
2,1,505
2,1,506
2,1,507
2,1,508
2,1,509
2,1,510
2,1,511
2,1,512
2,1,513
2,1,514
2,1,515
2,1,516
2,1,517
2,1,518
1,1,519
2,1,520
2,1,521
2,1,522
2,1,523
1,1,524
1,1,525
2,1,526
2,1,527
2,1,528
2,1,529
2,1,530
2,1,531
2,1,532
2,1,533
2,1,534
2,1,535
2,1,536
2,1,537
2,1,538
2,1,539
1,1,540
20,1,541
1,1,542
2,1,543
2,1,544
1,1,545
2,1,546
1,1,547
2,1,548
2,1,549
2,1,550
2,1,551
2,1,552
2,1,553
2,1,554
1,1,555
2,1,556
2,1,557
2,1,558
2,1,559
2,1,560
2,1,561
2,1,562
2,1,563
2,1,564
2,1,565
2,1,566
1,1,567
2,1,568
2,1,569
2,1,570
2,1,571
2,1,572
2,1,573
2,1,574
2,1,575
2,1,576
2,1,577
2,1,578
2,1,579
1,1,580
1,1,581
2,1,582
2,1,583
1,1,584
2,1,585
2,1,586
2,1,587
1,1,588
2,1,589
2,1,590
2,1,591
2,1,592
2,1,593
2,1,594
2,1,595
2,1,596
1,1,597
2,1,598
20,1,599
3,1,600
2,1,601
1,1,602
20,1,603
2,1,604
20,1,605
2,1,606
3,1,607
3,1,608
2,1,609
20,1,610
1,1,611
2,1,612
3,1,613
20,1,614
2,1,615
2,1,616
2,1,617
2,1,618
2,1,619
2,1,620
2,1,621
2,1,622
2,1,623
20,1,624
2,1,625
2,1,626
2,1,627
20,1,628
1,1,629
20,1,630
3,1,631
3,1,632
2,1,633
20,1,634
2,1,635
2,1,636
20,1,637
2,1,638
20,1,639
2,1,640
20,1,641
2,1,642
2,1,643
2,1,644
20,1,645
20,1,646
2,1,647
20,1,648
20,1,649
2,1,650
20,1,651
2,1,652
2,1,653
2,1,654
20,1,655
20,1,656
20,1,657
2,1,658
20,1,659
20,1,660
2,1,661
2,1,662
3,1,663
20,1,664
2,1,665
2,1,666
20,1,667
20,1,668
20,1,669
20,1,670
2,1,671
2,1,672
2,1,673
20,1,674
1,1,675
2,1,676
2,1,677
2,1,678
2,1,679
3,1,680
3,1,681
3,1,682
2,1,683
2,1,684
2,1,685
3,1,686
2,1,687
2,1,688
2,1,689
2,1,690
2,1,691
2,1,692
2,1,693
2,1,694
3,1,695
2,1,696
2,1,697
3,1,698
3,1,699
2,1,700
2,1,701
2,1,702
3,1,703
2,1,704
2,1,705
2,1,706
2,1,707
3,1,708
3,1,709
3,1,710
2,1,711
2,1,712
3,1,713
2,1,714
2,1,715
3,1,716
2,1,717
2,1,718
3,1,719
3,1,720
1,1,721
2,1,722
2,1,723
3,1,724
2,1,725
2,1,726
2,1,727
2,1,728
2,1,729
3,1,730
2,1,731
3,1,732
3,1,733
2,1,734
2,1,735
2,1,736
2,1,737
2,1,738
2,1,739
3,1,740
3,1,741
2,1,742
2,1,743
3,1,744
3,1,745
2,1,746
2,1,747
2,1,748
3,1,749
2,1,750
2,1,751
2,1,752
2,1,753
3,1,754
2,1,755
2,1,756
2,1,757
3,1,758
2,1,759
3,1,760
2,1,761
1,1,762
3,1,763
3,1,764
2,1,765
3,1,766
3,1,767
3,1,768
2,1,769
3,1,770
2,1,771
3,1,772
2,1,773
3,1,774
3,1,775
2,1,776
2,1,777
20,1,778
2,1,779
2,1,780
3,1,781
2,1,782
2,1,783
2,1,784
3,1,785
3,1,786
2,1,787
3,1,788
3,1,789
2,1,790
2,1,791
2,1,792
3,1,793
3,1,794
3,1,795
3,1,796
3,1,797
2,1,798
3,1,799
2,1,800
2,1,801
2,1,802
3,1,803
2,1,804
2,1,805
3,1,806
2,1,807
2,1,808
2,1,809
2,1,810
2,1,811
3,1,812
3,1,813
2,1,814
3,1,815
2,1,816
2,1,817
2,1,818
3,1,819
3,1,820
2,1,821
2,1,822
2,1,823
3,1,824
2,1,825
2,1,826
2,1,827
3,1,828
3,1,829
2,1,830
3,1,831
3,1,832
2,1,833
2,1,834
3,1,835
20,1,836
3,1,837
2,1,838
2,1,839
20,1,840
3,1,841
20,1,842
3,1,843
3,1,844
3,1,845
3,1,846
20,1,847
2,1,848
2,1,849
3,1,850
20,1,851
3,1,852
3,1,853
3,1,854
2,1,855
3,1,856
3,1,857
2,1,858
3,1,859
3,1,860
20,1,861
3,1,862
3,1,863
3,1,864
20,1,865
2,1,866
20,1,867
3,1,868
3,1,869
3,1,870
20,1,871
3,1,872
3,1,873
20,1,874
3,1,875
20,1,876
2,1,877
20,1,878
2,1,879
3,1,880
3,1,881
20,1,882
20,1,883
2,1,884
20,1,885
20,1,886
2,1,887
20,1,888
2,1,889
3,1,890
3,1,891
20,1,892
20,1,893
20,1,894
3,1,895
20,1,896
20,1,897
3,1,898
3,1,899
4,1,900
20,1,901
3,1,902
3,1,903
20,1,904
20,1,905
20,1,906
20,1,907
2,1,908
3,1,909
3,1,910
20,1,911
2,1,912
2,1,913
3,1,914
2,1,915
3,1,916
3,1,917
3,1,918
3,1,919
3,1,920
3,1,921
3,1,922
3,1,923
3,1,924
3,1,925
3,1,926
2,1,927
3,1,928
3,1,929
3,1,930
3,1,931
3,1,932
3,1,933
3,1,934
3,1,935
3,1,936
3,1,937
3,1,938
3,1,939
3,1,940
3,1,941
3,1,942
3,1,943
3,1,944
3,1,945
3,1,946
3,1,947
2,1,948
2,1,949
3,1,950
2,1,951
2,1,952
3,1,953
2,1,954
2,1,955
3,1,956
3,1,957
1,1,958
2,1,959
1,1,960
3,1,961
2,1,962
2,1,963
2,1,964
2,1,965
2,1,966
3,1,967
2,1,968
3,1,969
3,1,970
2,1,971
2,1,972
2,1,973
2,1,974
2,1,975
2,1,976
3,1,977
3,1,978
2,1,979
2,1,980
2,1,981
3,1,982
2,1,983
2,1,984
2,1,985
3,1,986
2,1,987
2,1,988
2,1,989
2,1,990
3,1,991
2,1,992
2,1,993
2,1,994
3,1,995
2,1,996
3,1,997
2,1,998
1,1,999
3,1,1000

